Towards Vision-Language Mechanistic Interpretability: A Causal Tracing Tool for BLIP

Mechanistic interpretability seeks to understand the neural mechanisms that enable specific behaviors in Large Language Models (LLMs) by leveraging causality-based methods. While these approaches have identified neural circuits that copy spans of text, capture factual knowledge, and more, they remain unusable for multimodal models since adapting these tools to the vision-language domain requires considerable architectural changes. In this work, we adapt a unimodal causal tracing tool to BLIP to enable the study of the neural mechanisms underlying image-conditioned text generation. We demonstrate our approach on a visual question answering dataset, highlighting the causal relevance of later layer representations for all tokens. Furthermore, we release our BLIP causal tracing tool as open source to enable further experimentation in vision-language mechanistic interpretability by the community. Our code is available at https://github.com/vedantpalit/Towards-Vision-Language-Mechanistic-Interpretability.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


==> scratch.txt <==

% \begin{table}[t]
% \begin{center}
% \begin{tabular}{|c|c|}
% \hline
% \textbf{Noise Factor} & \textbf{Average Difference Probs}\\
% \hline
% 0.1 & 0.0124 & 0.0826 \\
% \hline
% 0.2 & 0.0132 & 0.0779 \\
% \hline
% 0.3 & 0.0141 & 0.0686 \\
% \hline
% 0.4 & 0.0132 & 0.0523 \\
% \hline
% 0.5 & 0.0093 & 0.0329 \\
% \hline
% 0.6 & 0.005 & 0.018 \\
% \hline
% 0.7 & 0.0024 & 0.0092 \\
% \hline
% 0.8 & 0.0011 & 0.0043 \\
% \hline
% 0.9 & 0.0003 & 0.0015 \\
% \hline
% 1 & 6E-08 & 6E-08\\
% \hline
% \end{tabular}
% \end{center}
% \caption{Avg Difference Probabilities with different Noise Factors}
% \end{table}



% TODO: formatting
% \begin{table}[t]
%   \centering
%   \begin{tabular}{p{1cm}rr}
%     \toprule
%     \textbf{Noise Factor} & \multicolumn{2}{c}{\textbf{Average Difference Probs}}\\
%     % \hline
%     % \textbf{Inactive Modes} & \textbf{Description}\\
%     \cline{2-3}
%     & \textbf{Question Encoder} & \textbf{Answer Decoder}\\
%     %\hhline{~--}
%     \midrule
%     0.1 & 0.0124 & 0.0826 \\
%     0.2 & 0.0132 & 0.0779 \\
%     0.3 & 0.0141 & 0.0686 \\
%     0.4 & 0.0132 & 0.0523 \\
%     0.5 & 0.0093 & 0.0329 \\
%     0.6 & 0.005 & 0.018 \\
%     0.7 & 0.0024 & 0.0092 \\
%     0.8 & 0.0011 & 0.0043 \\
%     0.9 & 0.0003 & 0.0015 \\
%     1 & $\sim0$ & $\sim0$\\
%     \bottomrule
%   \end{tabular}
%   \vspace{0.5cm}
%    \caption{Avg Difference Probabilities Variation}
%    \end{table}
